NA62 sensitivity to heavy neutral leptons in the low scale seesaw model

The sensitivity of beam dump experiments to heavy neutral leptons depends on the relative strength of their couplings to individual lepton flavours in the Standard Model. We study the impact of present neutrino oscillation data on these couplings in the minimal type I seesaw model and find that it significantly constrains the allowed heavy neutrino flavour mixing patterns. We estimate the effect that the DUNE experiment will have on these predictions. We then discuss implication that this has for the sensitivity of the NA62 experiment when operated in the beam dump mode and provide sensitivity estimates for different benchmark scenarios. We find that the sensitivity can vary by almost two orders of magnitude for general choices of the model parameters, but depends only weakly on the flavour mixing pattern within the parameter range that is preferred by neutrino oscillation data.

==> data/NA62_sc10_5.csv <==
# U^2_e : U^2_\mu : U^2_\tau = 1:10.5:15.9 - NA62 - https://inspirehep.net/record/1647953
0.02 1.00E-02
0.02 0.0057
0.05 0.00032
0.1 4.32E-05
0.11 3.25E-05
0.15 1.57E-05
0.2 4.90E-06
0.22 3.87E-06
0.25 1.29E-06
0.3 8.18E-07
0.35 5.76E-07
0.4 3.96E-07
0.5 2.45E-07
0.6 1.73E-07
0.7 1.33E-07
0.8 1.01E-07
0.9 8.00E-08
1 6.63E-08
1.1 5.10E-08
1.2 4.07E-08
1.3 3.48E-08
1.4 2.88E-08
1.5 2.61E-08
1.6 2.55E-08
1.7 2.66E-08
1.8 3.57E-08
1.9 2.24E-07
2 1.62E-05
2.1 1.17E-05
1.9 1.90E-04
1.7 7.40E-04


==> data/NA62_sc160.csv <==
# U^2_e : U^2_\mu : U^2_\tau = 1:160:27.8 -  NA62 - https://inspirehep.net/record/1647953
0.02 1.00E-02
0.02 0.0045
0.05 0.00023
0.1 3.03E-05
0.11 2.41E-05
0.15 1.45E-05
0.2 6.32E-06
0.22 4.90E-06
0.25 7.18E-07
0.3 4.82E-07
0.35 3.53E-07
0.4 2.40E-07
0.5 1.52E-07
0.6 1.06E-07
0.7 8.00E-08
0.8 6.06E-08
0.9 4.84E-08
1 4.15E-08
1.1 3.25E-08
1.2 2.41E-08
1.3 2.06E-08
1.4 1.74E-08
1.5 1.61E-08
1.6 1.53E-08
1.7 1.63E-08
1.8 2.24E-08
1.9 5.36E-07
2 1.67E-05
2.1 1.15E-05
1.7 8.00E-04
1.5 2.00E-03
1.3 5.00E-03
1 4.00E-02


==> data/NA62_sc1_71.csv <==
# U^2_e : U^2_\mu : U^2_\tau = 1:1.71:5.62 - NA62 - https://inspirehep.net/record/1647953
0.02 1.00E-02
0.02 0.0057
0.05 0.00031
0.1 4.32E-05
0.11 3.20E-05
0.15 1.42E-05
0.2 3.46E-06
0.22 2.76E-06
0.25 1.56E-06
0.3 9.83E-07
0.35 7.06E-07
0.4 5.00E-07
0.5 3.03E-07
0.6 2.14E-07
0.7 1.56E-07
0.8 1.23E-07
0.9 9.56E-08
1 7.93E-08
1.1 6.18E-08
1.2 4.87E-08
1.3 4.08E-08
1.4 3.48E-08
1.5 3.16E-08
1.6 2.96E-08
1.7 3.16E-08
1.8 4.18E-08
1.9 1.33E-07
2 1.58E-05
2.1 1.17E-05
1.9 2.50E-04
1.7 7.00E-04


==> data/Ue-CHARM.csv <==
# U^2_e - CHARM - https://inspirehep.net/record/219451
0.158254,0.0000354248
0.204519,0.0000132162
0.276366,5.01987e-6
0.419839,1.77474e-6
0.521812,1.05525e-6
0.586626,8.06444e-7
0.758127,5.06002e-7
0.842843,4.15444e-7
1.00186,3.41092e-7
1.1517,1.99209e-7
1.39986,9.55221e-8
1.56499,9.3825e-8
1.7496,1.16344e-7
1.98897,1.44268e-7
2.09132,8.35883e-7
2.12659,0.18991


==> data/Ue-CMS-13TeV.csv <==
# U^2_e - CMS - 13TeV - https://inspirehep.net/record/1653954
1,0.0135784
2,0.00151879
3,0.000447416
4,0.000223742
5,0.00011303
6,7.23346E-05
7,5.10346E-05
8,3.77547E-05
9,2.72229E-05
10,2.33201E-05
11,1.8688E-05
12,1.75216E-05
20,1.20661E-05
30,1.60735E-05
40,2.19737E-05
50,3.32274E-05
60,6.70456E-05
70,0.000564676
75,0.00186338
85,0.00629086
90,0.00622036
100,0.00652451
130,0.010974
150,0.014264
200,0.0135633
400,0.0523753
600,0.167425
800,0.428148
1000,0.949388
1200,1.83977


==> data/Ue-DELPHI-longlived.csv <==
# U^2_e = U^2_\mu = U^2_\tau - DELPHI - long lived - https://inspirehep.net/record/428163
0.42073,0.01
0.49322,0.005887
0.59428,0.0031056
0.71595,0.0017951
0.85335,0.0008965
1.02803,0.0005278
1.2118,0.00029954
1.42824,0.00018627
1.6291,0.00011797
1.7857,9.117E-05
1.8456,8.362E-05
1.8991,7.749E-05
2.0398,6.329E-05
2.073,6.111E-05
2.2014,5.68E-05
2.2016,5.679E-05
2.377,4.398E-05
2.3924,4.3093E-05
2.5821,3.5035E-05
2.6521,3.2832E-05
2.7673,2.97E-05
2.9427,2.589E-05
2.9868,2.5088E-05
3.265,2.1567E-05
3.291,2.1357E-05
3.3989,2.0633E-05
3.5765,1.9861E-05
3.6818,1.9684E-05
3.728,1.9723E-05
3.9088,2.2369E-05
4.0514,2.8403E-05
4.0815,2.9423E-05
4.1689,4.562E-05
4.2232,0.00014797
4.2501,0.00026843
4.2528,0.00013137
4.2546,0.00012691
4.257,0.00011581
4.2591,6.111E-05
4.3179,0.00038685
4.3827,0.0010762
4.3864,0.000988
4.4277,0.0017626


==> data/Ue-DELPHI-shortlived.csv <==
# U^2_e = U^2_\mu = U^2_\tau - DELPHI - short lived - https://inspirehep.net/record/428163
1.7857,0.01
1.8456,0.00833
1.8991,0.007324
2.0398,0.005156
2.073,0.004677
2.2014,0.0031088
2.2016,0.0031071
2.377,0.0020819
2.3924,0.0020063
2.5821,0.0012091
2.6521,0.0010449
2.7673,0.0008365
2.9427,0.0005532
2.9868,0.0005041
3.265,0.00031019
3.291,0.00029689
3.3989,0.00023621
3.5765,0.00017891
3.6818,0.00016203
3.728,0.00015228
3.9088,0.0001146
4.0514,9.177E-05
4.0815,8.79E-05
4.1689,7.935E-05
4.2232,7.46E-05
4.2501,7.222E-05
4.2528,7.197E-05
4.2546,7.182E-05
4.257,7.161E-05
4.2591,7.143E-05
4.3179,6.642E-05
4.3827,6.13E-05
4.3864,6.102E-05
4.4277,5.8E-05
4.6211,4.6E-05
4.9935,3.2832E-05
5.4922,2.5284E-05
6.048,2.0793E-05
6.8206,1.7965E-05
8.0334,1.7965E-05
9.8298,1.8296E-05
12.093,1.9327E-05
14.797,1.9684E-05
17.714,2.1567E-05
20.977,2.1964E-05
25.665,2.363E-05
31.063,2.4509E-05
38.008,2.5421E-05
44.278,2.6368E-05
50.185,3.108E-05
55.64,4.3184E-05
60.351,6.338E-05
64.046,9.474E-05
67.592,0.00014959
70.172,0.00024951
72.472,0.00034668
73.612,0.0005889
74.791,0.0008182
76.811,0.0012686
77.611,0.0018619
79.711,0.0027832
80.554,0.0036607


==> data/Ue-KEK.csv <==
# U^2_e - KEK E104 - K^+ \to e^+ \nu_i - https://inspirehep.net/record/211342
0.13649,2.4569e-06
0.15182,1.2284e-06
0.16536,9.023e-07
0.17804,7.212e-07
0.20681,5.871e-07
0.23564,5.45e-07
0.26574,5.957e-07
0.2935,7.43e-07
0.31775,1.1669e-06
0.32924,1.5609e-06
0.33964,2.0235e-06
0.35796,3.876e-06
0.36309,5.117e-06


==> data/Ue-NA62.csv <==
# U^2_e - NA62 - https://inspirehep.net/record/1647953
0.02 1.00E-02
0.02 1.90E-03
0.05 1.10E-04
0.1 1.58E-05
0.11 1.20E-05
0.15 6.30E-06
0.2 1.26E-06
0.22 9.65E-07
0.3 4.64E-07
0.35 3.25E-07
0.4 2.24E-07
0.5 1.41E-07
0.6 1.02E-07
0.7 7.32E-08
0.8 5.74E-08
0.9 4.57E-08
1 3.67E-08
1.1 2.91E-08
1.2 2.28E-08
1.3 1.88E-08
1.4 1.63E-08
1.5 1.45E-08
1.6 1.39E-08
1.8 1.82E-08
1.9 3.67E-08
2 1.41E-05
2.05 1.40E-05
2.1 1.37E-05
2.15 1.36E-05
2.2 1.34E-05
1.8 6.00E-04
1.6 1.30E-03
1.4 4.00E-03
1.2 9.00E-03


==> data/Ue-PS191.csv <==
# U^2_e - PS191 - https://inspirehep.net/record/252680
0.148086,0.0001969926
0.151264,6.9355e-8
0.155848,5.35966e-8
0.15877,3.96066e-8
0.166672,2.86152e-8
0.172365,2.13824e-8
0.177597,1.76725e-8
0.183677,1.493682e-8
0.189959,1.193712e-8
0.196461,9.9769e-9
0.206262,8.52674e-9
0.218167,6.51498e-9
0.229897,5.03404e-9
0.244101,4.39952e-9
0.262108,3.63534e-9
0.272103,3.10714e-9
0.284616,2.77722e-9
0.297701,2.4547e-9
0.316113,2.34638e-9
0.331894,2.12082e-9
0.353755,2.12006e-9
0.390005,2.0953e-9
0.40799,2.2911e-9
0.415752,2.62038e-9
0.428455,2.96342e-9
0.43989,3.31412e-9
0.443241,3.79066e-9
0.448309,4.53428e-9
0.453041,0.0001935748


==> data/Ue-TRIUMF-PIENU.csv <==
# U^2_e - TRIUMF PIENU - https://inspirehep.net/record/914326
0.060793,5.684e-08
0.061544,4.0261e-08
0.063001,3.6443e-08
0.064096,4.3301e-08
0.064902,5.1057e-08
0.066155,5.7277e-08
0.067365,4.6157e-08
0.068249,3.5028e-08
0.069085,3.2196e-08
0.070307,3.0359e-08
0.071273,3.2032e-08
0.072293,3.6257e-08
0.073095,4.5688e-08
0.073843,5.312e-08
0.075158,5.4913e-08
0.076495,5.3255e-08
0.076915,6.1211e-08
0.078099,5.7277e-08
0.078725,4.9643e-08
0.079432,3.9648e-08
0.081106,3.2196e-08
0.082343,3.4276e-08
0.082939,3.6817e-08
0.084159,3.7148e-08
0.084897,3.5208e-08
0.085539,3.2945e-08
0.086546,3.2114e-08
0.087649,3.2527e-08
0.088639,3.0476e-08
0.089455,2.8958e-08
0.091078,3.1105e-08
0.092011,2.8336e-08
0.09244,2.6753e-08
0.093236,2.5291e-08
0.093924,3.1025e-08
0.094478,3.6119e-08
0.095617,3.8846e-08
0.09707,3.7529e-08
0.097656,3.3539e-08
0.098341,2.881e-08
0.099677,3.1819e-08
0.10006,4.0955e-08
0.100915,4.4082e-08
0.10193,3.677e-08
0.10235,2.7762e-08
0.103199,2.2622e-08
0.104139,2.3217e-08
0.10443,2.6118e-08
0.10477,2.7621e-08
0.104901,3.0476e-08
0.105517,3.232e-08
0.106857,2.9821e-08
0.107363,2.8119e-08
0.107796,2.4062e-08
0.108264,2.2173e-08
0.109352,2.0643e-08
0.109576,2.4434e-08
0.110381,2.9556e-08
0.111045,2.5846e-08
0.111516,2.2516e-08
0.111987,1.9614e-08
0.112929,2.2689e-08
0.113226,2.9859e-08
0.113782,3.3625e-08
0.114719,2.8048e-08
0.115559,2.3909e-08
0.116216,2.4653e-08
0.116438,3.0437e-08
0.116969,3.9245e-08
0.117969,4.5397e-08
0.119073,4.4592e-08
0.119375,3.4363e-08
0.120173,3.1384e-08
0.120555,3.9013e-08
0.120828,7.5238e-08
0.121593,1.03e-07
0.122533,8.68e-08
0.122586,5.5904e-08
0.123502,4.8701e-08
0.12386,6.0203e-08
0.124098,8.056e-08
0.124888,9.031e-08
0.125496,7.3948e-08
0.126633,6.365e-08
0.127206,8.334e-08
0.127687,1.0245e-07
0.12836,1.4461e-07
0.128797,1.7697e-07


==> data/Ue-TRIUMF-high.csv <==
# U^2_e - TRIUMF - \pi^+ \to e^+ \nu_i - https://inspirehep.net/record/335428
0.048964,1.2089e-07
0.05178,1.5592e-07
0.0549,1.6048e-07
0.056692,1.228e-07
0.057893,8.393e-08
0.058797,5.817e-08
0.060292,4.389e-08
0.061788,3.2646e-08
0.065062,2.7973e-08
0.066539,3.763e-08
0.067717,5.355e-08
0.068151,7.619e-08
0.070073,1.0543e-07
0.072157,9.29e-08
0.073358,6.531e-08
0.074111,4.723e-08
0.075302,4.402e-08
0.076635,5.215e-08
0.077816,6.537e-08
0.079747,6.822e-08
0.081979,6.361e-08
0.082875,5.525e-08
0.083775,4.287e-08
0.084675,3.3263e-08
0.085572,2.7695e-08
0.086753,3.622e-08
0.087342,4.29e-08
0.087627,6.191e-08
0.088509,8.445e-08
0.089097,1.0289e-07
0.090282,1.1521e-07
0.091476,9.868e-08
0.092073,9.197e-08
0.092823,7.34e-08
0.09342,6.745e-08
0.095054,7.039e-08
0.096249,5.861e-08
0.097145,5.091e-08
0.098329,5.864e-08
0.099066,7.246e-08
0.100102,8.229e-08
0.100848,7.456e-08
0.10219,6.569e-08
0.103223,8.234e-08
0.103962,9.219e-08
0.105451,8.474e-08
0.106198,7.624e-08
0.107536,7.573e-08
0.108434,6.217e-08
0.109036,4.892e-08
0.109786,3.932e-08
0.111415,4.692e-08
0.111859,4.999e-08
0.112522,5.922e-08
0.113418,5.217e-08
0.114093,4.313e-08
0.114393,3.963e-08
0.114843,3.4423e-08
0.116255,3.4433e-08
0.117216,4.022e-08
0.117357,5.076e-08
0.11765,5.398e-08
0.117653,5.409e-08
0.117942,6.875e-08
0.11831,7.589e-08
0.118681,7.862e-08
0.11928,6.733e-08
0.120027,5.723e-08
0.120029,5.726e-08
0.120692,6.735e-08
0.12106,7.487e-08
0.121428,8.382e-08
0.121872,8.932e-08
0.122545,7.758e-08
0.123218,6.98e-08
0.12329,7.385e-08
0.124105,7.926e-08
0.124176,8.936e-08
0.125145,8.041e-08
0.125814,8.099e-08
0.126182,9.067e-08
0.126549,1.015e-07
0.126694,1.1606e-07
0.126989,1.2455e-07
0.12773,1.2995e-07
0.127948,1.5177e-07
0.128539,1.6872e-07
0.129279,1.8758e-07
0.130093,2.0708e-07
0.130762,2.1005e-07
0.130913,1.9165e-07
0.13099,1.7735e-07
0.130991,1.7713e-07


==> data/Ue-TRIUMF-low.csv <==
# U^2_e - TRIUMF - (\pi^+ \to e^+ \nu_i)/(\pi^+ \to \mu^+ \nu_i) - https://inspirehep.net/record/333564
# calculation: https://inspirehep.net/record/335428
0.003715,0.0001015
0.004245,7.548e-05
0.005147,5.42e-05
0.0059,4.003e-05
0.006654,2.8739e-05
0.007852,2.168e-05
0.008752,1.6822e-05
0.009576,1.3617e-05
0.011369,1.0058e-05
0.013312,7.326e-06
0.01555,5.567e-06
0.017639,4.2e-06
0.020099,3.3535e-06
0.023005,2.6031e-06
0.025317,2.0491e-06
0.028667,1.6595e-06
0.031943,1.3824e-06
0.035368,1.1117e-06
0.038492,1.0293e-06
0.041916,8.515e-07
0.04504,7.774e-07
0.048016,6.948e-07
0.051289,6.167e-07
0.055155,5.875e-07
0.058725,5.326e-07


==> data/Umu-CHARM.csv <==
# U^2_\mu - CHARM - https://inspirehep.net/record/219451
0.248229,0.91665
0.256879,0.00378694
0.387135,0.00141794
0.419179,0.00114436
0.455778,0.000940238
0.510309,0.000693992
0.547944,0.000570185
0.661508,0.000345779
0.71626,0.000289224
0.775546,0.000237632
1.0223,0.000120541
1.21877,0.000078517
1.47752,0.0000493494
1.60653,0.0000398283
1.76147,0.0000333152
1.89136,0.0000294012
2.00546,0.0000294056
2.13532,0.0000327411
2.25457,0.0000459934
2.245,0.0000758787
2.21689,0.000106573
2.0905,0.000260523
2.04709,0.000407339
1.89044,0.000926982
1.83576,0.00139843
1.68116,0.00307055
1.61219,0.00439011
1.45191,0.00998993
1.38653,0.0145406
1.28583,0.0262273
1.22796,0.0319242
1.16779,0.0409995
1.09212,0.056556
1.00861,0.0808529
0.963192,0.119807
0.92754,0.183995
0.896955,0.277569
0.856564,0.404009
0.831792,0.609481
0.80101,0.887135


==> data/Umu-CMS-13TeV.csv <==
# U^2_\mu - CMS - 13TeV - https://inspirehep.net/record/1653954
1,0.0163199
2,0.00182936
3,0.00059415
4,0.000280499
5,0.000149561
6,0.000103852
7,6.81653E-05
8,4.97358E-05
9,3.52154E-05
10,3.12335E-05
11,2.46796E-05
12,2.13769E-05
20,1.48506E-05
30,1.76593E-05
40,1.87597E-05
50,1.80473E-05
60,2.77739E-05
70,0.000156184
75,0.000742155
85,0.00241651
90,0.00289491
95,0.00345643
100,0.00431929
130,0.00716543
150,0.00796569
200,0.00888232
400,0.0301448
600,0.0835229
800,0.20645
1000,0.441043
1200,0.847844


==> data/Umu-DELPHI-longlived.csv <==
# U^2_e = U^2_\mu = U^2_\tau - DELPHI - long lived - https://inspirehep.net/record/428163
0.42073,0.01
0.49322,0.005887
0.59428,0.0031056
0.71595,0.0017951
0.85335,0.0008965
1.02803,0.0005278
1.2118,0.00029954
1.42824,0.00018627
1.6291,0.00011797
1.7857,9.117E-05
1.8456,8.362E-05
1.8991,7.749E-05
2.0398,6.329E-05
2.073,6.111E-05
2.2014,5.68E-05
2.2016,5.679E-05
2.377,4.398E-05
2.3924,4.3093E-05
2.5821,3.5035E-05
2.6521,3.2832E-05
2.7673,2.97E-05
2.9427,2.589E-05
2.9868,2.5088E-05
3.265,2.1567E-05
3.291,2.1357E-05
3.3989,2.0633E-05
3.5765,1.9861E-05
3.6818,1.9684E-05
3.728,1.9723E-05
3.9088,2.2369E-05
4.0514,2.8403E-05
4.0815,2.9423E-05
4.1689,4.562E-05
4.2232,0.00014797
4.2501,0.00026843
4.2528,0.00013137
4.2546,0.00012691
4.257,0.00011581
4.2591,6.111E-05
4.3179,0.00038685
4.3827,0.0010762
4.3864,0.000988
4.4277,0.0017626


==> data/Umu-DELPHI-shortlived.csv <==
# U^2_e = U^2_\mu = U^2_\tau - DELPHI - short lived - https://inspirehep.net/record/428163
1.7857,0.01
1.8456,0.00833
1.8991,0.007324
2.0398,0.005156
2.073,0.004677
2.2014,0.0031088
2.2016,0.0031071
2.377,0.0020819
2.3924,0.0020063
2.5821,0.0012091
2.6521,0.0010449
2.7673,0.0008365
2.9427,0.0005532
2.9868,0.0005041
3.265,0.00031019
3.291,0.00029689
3.3989,0.00023621
3.5765,0.00017891
3.6818,0.00016203
3.728,0.00015228
3.9088,0.0001146
4.0514,9.177E-05
4.0815,8.79E-05
4.1689,7.935E-05
4.2232,7.46E-05
4.2501,7.222E-05
4.2528,7.197E-05
4.2546,7.182E-05
4.257,7.161E-05
4.2591,7.143E-05
4.3179,6.642E-05
4.3827,6.13E-05
4.3864,6.102E-05
4.4277,5.8E-05
4.6211,4.6E-05
4.9935,3.2832E-05
5.4922,2.5284E-05
6.048,2.0793E-05
6.8206,1.7965E-05
8.0334,1.7965E-05
9.8298,1.8296E-05
12.093,1.9327E-05
14.797,1.9684E-05
17.714,2.1567E-05
20.977,2.1964E-05
25.665,2.363E-05
31.063,2.4509E-05
38.008,2.5421E-05
44.278,2.6368E-05
50.185,3.108E-05
55.64,4.3184E-05
60.351,6.338E-05
64.046,9.474E-05
67.592,0.00014959
70.172,0.00024951
72.472,0.00034668
73.612,0.0005889
74.791,0.0008182
76.811,0.0012686
77.611,0.0018619
79.711,0.0027832
80.554,0.0036607


==> data/Umu-E949.csv <==
# U^2_\mu - E949 - https://inspirehep.net/record/1328084
0.171114,8.15039e-8
0.177775,5.94772e-8
0.184245,1.58008e-8
0.18517,1.31681e-8
0.188502,1.43029e-8
0.190352,1.19193e-8
0.19794,1.2114e-8
0.202757,2.38866e-8
0.208124,2.42794e-8
0.211453,1.50154e-8
0.213489,1.60425e-8
0.219406,5.3744e-9
0.221995,3.79488e-9
0.22366,3.43556e-9
0.226068,4.94563e-9
0.229589,9.27963e-9
0.230516,1.2924e-8
0.231442,1.50012e-8
0.235143,1.33564e-8
0.239771,1.33535e-8
0.24458,7.72833e-9
0.246244,6.23055e-9
0.249391,6.65639e-9
0.250866,2.54649e-9
0.252716,2.12211e-9
0.254566,1.92116e-9
0.255681,4.11601e-9
0.256981,8.11734e-9
0.258833,9.57895e-9
0.262163,7.85088e-9
0.264756,1.04032e-8
0.268087,8.96088e-9
0.269565,6.22368e-9
0.272714,1.00604e-8
0.27475,9.89417e-9
0.276784,7.22182e-9
0.278997,1.76641e-9
0.281031,1.2473e-9
0.282884,1.88707e-9
0.284371,5.63089e-9
0.286226,1.12901e-8
0.28808,1.68005e-8
0.290114,1.37705e-8
0.290296,7.21721e-9
0.291033,4.31849e-9
0.292512,3.42438e-9
0.294364,4.17711e-9
0.296036,1.14733e-8


==> data/Umu-KEK.csv <==
# U^2_\mu - KEK - E89 + E104 - K^+ \to \mu^+ \nu_i - https://inspirehep.net/record/211342
0.04395,0.0006531
0.04477,0.0006593
0.04884,0.00022724
0.05249,0.0001004
0.05984,4.285e-05
0.06865,2.0854e-05
0.07825,1.0587e-05
0.09548,5.344e-06
0.11517,2.7889e-06
0.13856,1.6663e-06
0.16443,1.0295e-06
0.19276,7.04e-07
0.21741,6.112e-07
0.24576,5.125e-07
0.27535,5.093e-07
0.29447,6.052e-07
0.3108,8.868e-07
0.32325,1.273e-06


==> data/Umu-LHCb-DisVert.csv <==
# U^2_\mu - LHCb - Displaced Vertex Search - https://inspirehep.net/record/1501678
# calculation: https://inspirehep.net/record/1605770
2,0.000398107
3,0.000125893
4,0.0000501187
5,0.0000251189
6,0.0000199526
7,0.0000199526
7,0.0000199526
6,0.0001
5,0.000630957
4,0.00316228
3,0.0316228
2,0.501187


==> data/Umu-NA62.csv <==
# U^2_\mu - NA62 - https://inspirehep.net/record/1647953
0.02 1.00E-02
0.02 4.00E-03
0.05 2.10E-04
0.1 2.89E-05
0.11 2.20E-05
0.15 1.32E-05
0.2 7.77E-06
0.22 5.74E-06
0.25 6.20E-07
0.3 4.32E-07
0.35 3.09E-07
0.4 2.16E-07
0.5 1.34E-07
0.6 9.67E-08
0.7 7.06E-08
0.8 5.53E-08
0.9 4.37E-08
1 3.62E-08
1.1 2.81E-08
1.2 2.29E-08
1.3 1.85E-08
1.4 1.61E-08
1.5 1.44E-08
1.6 1.39E-08
1.8 2.00E-08
1.9 1.52E-05
2 1.55E-05
2.1 1.42E-05
2.2 1.40E-05
1.8 6.00E-04
1.4 3.00E-03
1 3.00E-02


==> data/Umu-NuTeV.csv <==
# U^2_\mu - NuTeV - https://inspirehep.net/record/504992 - https://inspirehep.net/record/541087
0.212228,5.83485e-6
0.347313,9.18653e-8
0.349874,9.00901e-8
0.353052,8.82742e-8
0.355857,8.59099e-8
0.372316,8.56188e-8
0.376549,8.76771e-8
0.376549,9.16318e-8
0.37954,9.22558e-8
0.38126,1.11565e-7
0.383421,2.16236e-7
0.386904,5.74639e-7
0.388218,9.79013e-7
0.391302,9.8568e-7
0.424002,7.98653e-7
0.457878,6.62669e-7
0.485599,5.88453e-7
0.509209,5.36931e-7
0.53216,4.84957e-7
0.546177,4.51598e-7
0.565655,4.29185e-7
0.589815,4.02385e-7
0.61154,3.73437e-7
0.639826,3.48932e-7
0.671694,3.2493e-7
0.703557,3.02579e-7
0.737764,2.81766e-7
0.768406,2.62384e-7
0.81125,2.386e-7
0.817695,2.31422e-7
0.840182,2.21435e-7
0.866219,2.07607e-7
0.897111,1.92019e-7
0.928055,1.75206e-7
0.957899,1.58247e-7
0.996556,1.41481e-7
1.0321,1.2822e-7
1.06048,1.19806e-7
1.09458,1.11565e-7
1.1491,9.90705e-8
1.19818,9.00901e-8
1.2607,8.02724e-8
1.29977,7.44975e-8
1.34309,6.91381e-8
1.37535,6.72863e-8
1.39571,6.61542e-8
1.42279,6.43823e-8
1.44549,6.28709e-8
1.47187,6.13949e-8
1.54169,6.13949e-8
1.58051,6.28709e-8
1.61847,6.57067e-8
1.64243,6.72863e-8
1.66675,6.98455e-8
1.69717,7.29959e-8
1.7184,7.65478e-8
1.74581,8.00004e-8
1.75968,8.41783e-8
1.77767,8.62019e-8
1.78977,9.00901e-8
1.80807,9.44737e-8
1.82863,1.01452e-7
1.83691,1.25636e-7
1.8557,3.43061e-7
1.862,5.81508e-6


==> data/Umu-PS191.csv <==
# U^2_\mu - PS191 - https://inspirehep.net/record/252680
0.264229,0.000203722
0.266361,3.95206e-7
0.270796,5.25248e-9
0.275765,4.92938e-9
0.28168,4.5019e-9
0.285121,4.07424e-9
0.293893,3.75496e-9
0.304778,3.33734e-9
0.311319,2.93926e-9
0.319925,2.75852e-9
0.327774,2.61248e-9
0.347183,2.5893e-9
0.357843,2.88752e-9
0.358545,8.30112e-8
0.358546,0.000205794


==> data/Umu-SIN.csv <==
# Umu - SIN - \pi^+ \to \mu^+ \nu_i - https://inspirehep.net/record/166754
0.0042978,0.11626
0.0046145,0.02998
0.0050933,0.011991
0.0056375,0.006429
0.0061178,0.003848
0.0066615,0.0017818
0.0070134,0.0011268
0.0074938,0.0006995
0.0080382,0.0003962
0.0086151,0.00025511
0.009096,0.00018002
0.0096094,0.00014179
0.0101867,0.00010004
0.0105709,6.684e-05
0.0111182,8.63e-05
0.0117316,0.00019299
0.0123101,0.00019639
0.0127592,0.00015469
0.0132084,0.0001241
0.0137537,9.251e-05
0.0142353,7.985e-05
0.0151018,5.53e-05
0.0157118,4.601e-05
0.0160949,2.2513e-05
0.0165445,2.0531e-05
0.0169938,1.7085e-05
0.0175395,1.4215e-05
0.017991,2.1646e-05
0.0185365,1.7048e-05
0.0190497,1.2944e-05
0.0194994,1.2022e-05
0.0201751,1.5239e-05
0.0205622,2.2786e-05
0.0209797,2.1164e-05
0.0215587,2.4039e-05
0.0220402,2.0749e-05
0.0225543,1.9626e-05
0.0231011,2.2292e-05
0.023582,1.6022e-05
0.0240304,1.0318e-05
0.0244806,1.1095e-05
0.0250273,1.2149e-05
0.025412,9.226e-06
0.0258943,9.921e-06
0.026344,9.385e-06
0.026956,1.3773e-05
0.0274371,1.0269e-05
0.0278868,9.714e-06
0.0284026,1.5341e-05
0.0289159,1.1648e-05
0.0294306,1.3725e-05
0.0301071,2.128e-05


==> data/Utau-CHARM.csv <==
# U^2_\tau - CHARM - https://inspirehep.net/record/219451
0.0100136,0.713316
0.0493485,0.00647359
0.0931916,0.000979128
0.137685,0.000268909
0.153931,0.000191785
0.17896,0.000148089
0.197913,0.000205525
0.215193,0.000182402
0.235283,0.000148031
0.251563,0.000116612
0.284393,0.000076811
0.293539,0.284553


==> data/Utau-DELPHI-longlived.csv <==
# U^2_e = U^2_\mu = U^2_\tau - DELPHI - long lived - https://inspirehep.net/record/428163
0.42073,0.01
0.49322,0.005887
0.59428,0.0031056
0.71595,0.0017951
0.85335,0.0008965
1.02803,0.0005278
1.2118,0.00029954
1.42824,0.00018627
1.6291,0.00011797
1.7857,9.117E-05
1.8456,8.362E-05
1.8991,7.749E-05
2.0398,6.329E-05
2.073,6.111E-05
2.2014,5.68E-05
2.2016,5.679E-05
2.377,4.398E-05
2.3924,4.3093E-05
2.5821,3.5035E-05
2.6521,3.2832E-05
2.7673,2.97E-05
2.9427,2.589E-05
2.9868,2.5088E-05
3.265,2.1567E-05
3.291,2.1357E-05
3.3989,2.0633E-05
3.5765,1.9861E-05
3.6818,1.9684E-05
3.728,1.9723E-05
3.9088,2.2369E-05
4.0514,2.8403E-05
4.0815,2.9423E-05
4.1689,4.562E-05
4.2232,0.00014797
4.2501,0.00026843
4.2528,0.00013137
4.2546,0.00012691
4.257,0.00011581
4.2591,6.111E-05
4.3179,0.00038685
4.3827,0.0010762
4.3864,0.000988
4.4277,0.0017626


==> data/Utau-DELPHI-shortlived.csv <==
# U^2_e = U^2_\mu = U^2_\tau - DELPHI - short lived - https://inspirehep.net/record/428163
1.7857,0.01
1.8456,0.00833
1.8991,0.007324
2.0398,0.005156
2.073,0.004677
2.2014,0.0031088
2.2016,0.0031071
2.377,0.0020819
2.3924,0.0020063
2.5821,0.0012091
2.6521,0.0010449
2.7673,0.0008365
2.9427,0.0005532
2.9868,0.0005041
3.265,0.00031019
3.291,0.00029689
3.3989,0.00023621
3.5765,0.00017891
3.6818,0.00016203
3.728,0.00015228
3.9088,0.0001146
4.0514,9.177E-05
4.0815,8.79E-05
4.1689,7.935E-05
4.2232,7.46E-05
4.2501,7.222E-05
4.2528,7.197E-05
4.2546,7.182E-05
4.257,7.161E-05
4.2591,7.143E-05
4.3179,6.642E-05
4.3827,6.13E-05
4.3864,6.102E-05
4.4277,5.8E-05
4.6211,4.6E-05
4.9935,3.2832E-05
5.4922,2.5284E-05
6.048,2.0793E-05
6.8206,1.7965E-05
8.0334,1.7965E-05
9.8298,1.8296E-05
12.093,1.9327E-05
14.797,1.9684E-05
17.714,2.1567E-05
20.977,2.1964E-05
25.665,2.363E-05
31.063,2.4509E-05
38.008,2.5421E-05
44.278,2.6368E-05
50.185,3.108E-05
55.64,4.3184E-05
60.351,6.338E-05
64.046,9.474E-05
67.592,0.00014959
70.172,0.00024951
72.472,0.00034668
73.612,0.0005889
74.791,0.0008182
76.811,0.0012686
77.611,0.0018619
79.711,0.0027832
80.554,0.0036607


==> data/Utau-NA62.csv <==
# U^2_\tau - NA62 - https://inspirehep.net/record/1647953
0.03 1.00E-02
0.03 7.80E-03
0.05 2.00E-03
0.1 2.40E-04
0.11 1.70E-04
0.15 1.10E-04
0.2 9.00E-05
0.22 7.80E-05
0.3 3.30E-05
0.35 1.70E-05
0.4 1.20E-05
0.5 5.30E-06
0.6 3.30E-06
0.7 2.20E-06
0.8 1.80E-06
0.9 1.40E-06
1 1.30E-06
1.1 1.10E-06
1.2 1.10E-06
1.3 1.20E-06
1.4 1.50E-06
1.5 2.10E-06
1.6 5.70E-06
1.45 5.30E-04
1.3 1.50E-03
1 1.00E-02


==> header.pgf <==
% \footnotesize%
\scriptsize
\newcommand{\pastplot}[5]{\addplot[fill=#3, opacity=0.2] table [col sep=comma]{data/#1.csv} node [#5, pos=#4, opacity=1, color=#3, align=center] {#2} \closedcycle;}%
\newcommand{\presentplot}[5]{\addplot[color=#3] table {data/#1.csv} node [#5, pos=#4, color=#3] {#2};}%

\pgfplotsset{
width = \linewidth,
height = \linewidth,
xlabel={$M_i$ [GeV]},
ymax=1E-2, ymin=1E-9,
enlarge x limits = 0,
ticklabel style = {font=\footnotesize},
label style = {font=\small},
legend pos = south east,
legend style = {draw=none, fill=none, font=\footnotesize},
}
